Sequential Relaxation of Unit Commitment with AC Transmission Constraints

This paper proposes a sequential convex relaxation method for obtaining feasible and near-globally optimal solutions for unit commitment (UC) with AC transmission constraints. First, we develop a second-order cone programming (SOCP) relaxation for AC unit commitment. To ensure that the resulting solutions are feasible for the original non-convex problem, we incorporate penalty terms into the objective of the proposed SOCP relaxation. We generalize our penalization method to a sequential algorithm which starts from an initial point (not necessarily feasible) and leads to feasible and near-optimal solutions for AC unit commitment. Once a feasible point is attained, the algorithm preserves feasibility and improves the objective value until a near optimal point is obtained. The experimental results on IEEE 57, IEEE 118, and IEEE 300 bus benchmark cases from MATPOWER demonstrate the performance of the proposed method in solving challenging instances of AC unit commitment.

==> 118.csv <==
iter, theta, binary_x, vW, pO, time, objective, lb, gap_SDP
1, 0.000000, 0.000000, 0.000000, 0.000000, 287.375000, 3876373.86, 2286929.56, 41.003380
2, 0.000000, 0.000000, 0.000000, 0.000000, 298.312500, 3121054.70, 2286929.56, 26.725746
3, 0.000000, 0.000000, 0.000000, 0.000000, 319.515625, 2818853.69, 2286929.56, 18.870228
4, 0.000000, 0.000000, 0.000000, 0.000000, 294.531250, 2697591.61, 2286929.56, 15.223284
5, 0.000000, 0.000000, 0.000000, 0.000000, 317.203125, 2630338.01, 2286929.56, 13.055678
6, 0.000000, 0.000000, 0.000000, 0.000000, 341.921875, 2589467.95, 2286929.56, 11.683419
7, 0.000000, 0.000000, 0.000000, 0.000000, 294.265625, 2560577.87, 2286929.56, 10.686975
8, 0.000000, 0.000000, 0.000000, 0.000000, 321.390625, 2537021.59, 2286929.56, 9.857702
9, 0.000000, 0.000000, 0.000000, 0.000000, 268.812500, 2517718.10, 2286929.56, 9.166576
10, 0.000000, 0.000000, 0.000000, 0.000000, 277.203125, 2501620.27, 2286929.56, 8.582066
11, 0.000000, 0.000000, 0.000000, 0.000000, 357.843750, 2488537.37, 2286929.56, 8.101458
12, 0.000000, 0.000000, 0.000000, 0.000000, 312.437500, 2477966.61, 2286929.56, 7.709428
13, 0.000000, 0.000000, 0.000000, 0.000000, 323.562500, 2468718.75, 2286929.56, 7.363706
14, 0.000000, 0.000000, 0.000000, 0.000000, 289.234375, 2460194.92, 2286929.56, 7.042749
15, 0.000000, 0.000000, 0.000000, 0.000000, 299.828125, 2452271.82, 2286929.56, 6.742411
16, 0.000000, 0.000000, 0.000000, 0.000000, 321.093750, 2444920.61, 2286929.56, 6.462011
17, 0.000000, 0.000000, 0.000000, 0.000000, 295.765625, 2438051.12, 2286929.56, 6.198457
18, 0.000000, 0.000000, 0.000000, 0.000000, 318.156250, 2431637.08, 2286929.56, 5.951033
19, 0.000000, 0.000000, 0.000000, 0.000000, 291.796875, 2425666.23, 2286929.56, 5.719528
20, 0.000000, 0.000000, 0.000000, 0.000000, 285.406250, 2420028.05, 2286929.56, 5.499874
21, 0.000000, 0.000000, 0.000000, 0.000000, 294.671875, 2414723.09, 2286929.56, 5.292264
22, 0.000000, 0.000000, 0.000000, 0.000000, 291.125000, 2409721.85, 2286929.56, 5.095704
23, 0.000000, 0.000000, 0.000000, 0.000000, 302.859375, 2404983.44, 2286929.56, 4.908719
24, 0.000000, 0.000000, 0.000000, 0.000000, 302.640625, 2400506.75, 2286929.56, 4.731384
25, 0.000000, 0.000000, 0.000000, 0.000000, 345.484375, 2396264.51, 2286929.56, 4.562725
26, 0.000000, 0.000000, 0.000000, 0.000000, 317.562500, 2392244.46, 2286929.56, 4.402347
27, 0.000000, 0.000000, 0.000000, 0.000000, 294.765625, 2388427.47, 2286929.56, 4.249570
28, 0.000000, 0.000000, 0.000000, 0.000000, 295.875000, 2384793.67, 2286929.56, 4.103672
29, 0.000000, 0.000000, 0.000000, 0.000000, 329.046875, 2381334.00, 2286929.56, 3.964351
30, 0.000000, 0.000000, 0.000000, 0.000000, 291.250000, 2378036.19, 2286929.56, 3.831171
31, 0.000000, 0.000000, 0.000000, 0.000000, 335.015625, 2374891.20, 2286929.56, 3.703818
32, 0.000000, 0.000000, 0.000000, 0.000000, 302.390625, 2371890.69, 2286929.56, 3.582000
33, 0.000000, 0.000000, 0.000000, 0.000000, 268.171875, 2369030.16, 2286929.56, 3.465578
34, 0.000000, 0.000000, 0.000000, 0.000000, 302.562500, 2366313.28, 2286929.56, 3.354742
35, 0.000000, 0.000000, 0.000000, 0.000000, 313.687500, 2363719.81, 2286929.56, 3.248704
36, 0.000000, 0.000000, 0.000000, 0.000000, 297.140625, 2361243.05, 2286929.56, 3.147219
37, 0.000000, 0.000000, 0.000000, 0.000000, 326.812500, 2358877.67, 2286929.56, 3.050099
38, 0.000000, 0.000000, 0.000000, 0.000000, 343.453125, 2356627.58, 2286929.56, 2.957532
39, 0.000000, 0.000000, 0.000000, 0.000000, 315.437500, 2354477.70, 2286929.56, 2.868922
40, 0.000000, 0.000000, 0.000000, 0.000000, 308.093750, 2352421.21, 2286929.56, 2.784010
41, 0.000000, 0.000000, 0.000000, 0.000000, 294.968750, 2350454.04, 2286929.56, 2.702647
42, 0.000000, 0.000001, 0.000000, 0.000000, 325.718750, 2348571.38, 2286929.56, 2.624652
43, 0.000000, 0.000000, 0.000000, 0.000000, 304.203125, 2346768.49, 2286929.56, 2.549844
44, 0.000000, 0.000000, 0.000000, 0.000000, 298.796875, 2345041.30, 2286929.56, 2.478069
45, 0.000000, 0.000000, 0.000000, 0.000000, 319.984375, 2343386.76, 2286929.56, 2.409214
46, 0.000000, 0.000000, 0.000000, 0.000000, 297.671875, 2341800.63, 2286929.56, 2.343115
47, 0.000000, 0.000001, 0.000000, 0.000000, 312.312500, 2340279.57, 2286929.56, 2.279642
48, 0.000000, 0.000000, 0.000000, 0.000000, 315.515625, 2338820.38, 2286929.56, 2.218675
49, 0.000000, 0.000000, 0.000000, 0.000000, 334.015625, 2337419.79, 2286929.56, 2.160084
50, 0.000000, 0.000000, 0.000000, 0.000000, 306.250000, 2336074.88, 2286929.56, 2.103756
51, 0.000000, 0.000000, 0.000000, 0.000000, 309.406250, 2334782.87, 2286929.56, 2.049583
52, 0.000000, 0.000000, 0.000000, 0.000000, 312.859375, 2333541.29, 2286929.56, 1.997467
53, 0.000000, 0.000003, 0.000000, 0.000000, 293.312500, 2332347.80, 2286929.56, 1.947319
54, 0.000000, 0.000000, 0.000000, 0.000000, 284.656250, 2331200.30, 2286929.56, 1.899053
55, 0.000000, 0.000000, 0.000000, 0.000000, 305.484375, 2330096.46, 2286929.56, 1.852580

==> 300.csv <==
iter, theta, binary_x, vW, pO, time, objective, lb, gap_SDP
1, 0.000005, 0.082029, 0.010672, 0.000002, 130.906250, 147465005.37, 67143129.36, 54.468432
2, 0.000000, 0.000052, 0.001224, 0.000000, 91.796875, 130298412.62, 67143129.36, 48.469726
3, 0.000000, 0.000002, 0.000472, 0.000000, 101.734375, 120425731.87, 67143129.36, 44.245197
4, 0.000000, 0.000000, 0.000198, 0.000000, 94.937500, 113709869.46, 67143129.36, 40.952241
5, 0.000001, 0.000000, 0.000001, 0.000000, 97.921875, 108594651.80, 67143129.36, 38.170869
6, 0.000000, 0.000000, 0.000001, 0.000000, 102.578125, 104455835.34, 67143129.36, 35.721035
7, 0.000001, 0.000001, 0.000001, 0.000000, 111.796875, 100950070.14, 67143129.36, 33.488774
8, 0.000001, 0.000001, 0.000004, 0.000000, 112.281250, 97915041.65, 67143129.36, 31.427155
9, 0.000001, 0.000001, 0.000003, 0.000000, 101.609375, 95236716.60, 67143129.36, 29.498694
10, 0.000001, 0.000001, 0.000004, 0.000000, 96.562500, 92832841.15, 67143129.36, 27.673086
11, 0.000001, 0.000001, 0.000002, 0.000000, 99.828125, 90659563.47, 67143129.36, 25.939276
12, 0.000002, 0.000000, 0.000002, 0.000001, 96.984375, 88691280.99, 67143129.36, 24.295682
13, 0.000001, 0.000000, 0.000000, 0.000000, 116.187500, 86945654.85, 67143129.36, 22.775751
14, 0.000002, 0.000000, 0.000000, 0.000001, 93.250000, 85411736.77, 67143129.36, 21.388872
15, 0.000002, 0.000000, 0.000000, 0.000001, 101.609375, 84024587.99, 67143129.36, 20.091094
16, 0.000000, 0.000003, 0.000000, 0.000000, 119.218750, 82770954.25, 67143129.36, 18.880808
17, 0.000000, 0.000000, 0.000000, 0.000000, 116.796875, 81665024.69, 67143129.36, 17.782270
18, 0.000002, 0.000002, 0.000001, 0.000001, 92.859375, 80684631.16, 67143129.36, 16.783248
19, 0.000001, 0.000001, 0.000000, 0.000000, 98.234375, 79808535.66, 67143129.36, 15.869739
20, 0.000000, 0.000000, 0.000000, 0.000000, 89.765625, 79026814.76, 67143129.36, 15.037536
21, 0.000001, 0.000001, 0.000000, 0.000000, 91.593750, 78331187.10, 67143129.36, 14.283018
22, 0.000000, 0.000002, 0.000000, 0.000000, 124.843750, 77697135.40, 67143129.36, 13.583520
23, 0.000001, 0.000000, 0.000000, 0.000000, 120.171875, 77111574.31, 67143129.36, 12.927301
24, 0.000001, 0.000000, 0.000000, 0.000000, 108.843750, 76585605.38, 67143129.36, 12.329309
25, 0.000000, 0.000000, 0.000000, 0.000000, 96.046875, 76119921.40, 67143129.36, 11.792960
26, 0.000001, 0.000000, 0.000000, 0.000000, 105.828125, 75697003.49, 67143129.36, 11.300149
27, 0.000000, 0.000001, 0.000000, 0.000000, 117.921875, 75316590.86, 67143129.36, 10.852139
28, 0.000001, 0.000000, 0.000000, 0.000000, 130.203125, 74967102.36, 67143129.36, 10.436542
29, 0.000000, 0.000000, 0.000000, 0.000000, 92.234375, 74650362.41, 67143129.36, 10.056526
30, 0.000000, 0.000001, 0.000000, 0.000000, 95.359375, 74357369.61, 67143129.36, 9.702119
31, 0.000001, 0.000000, 0.000000, 0.000000, 108.765625, 74086105.77, 67143129.36, 9.371496
32, 0.000001, 0.000001, 0.000000, 0.000000, 87.062500, 73839328.00, 67143129.36, 9.068607
33, 0.000001, 0.000000, 0.000000, 0.000000, 89.812500, 73611455.67, 67143129.36, 8.787119
34, 0.000000, 0.000000, 0.000000, 0.000000, 127.515625, 73398182.94, 67143129.36, 8.522082
35, 0.000000, 0.000000, 0.000000, 0.000000, 92.468750, 73197720.83, 67143129.36, 8.271557
36, 0.000000, 0.000001, 0.000000, 0.000000, 117.953125, 73008260.44, 67143129.36, 8.033517
37, 0.000001, 0.000001, 0.000000, 0.000001, 111.953125, 72828913.17, 67143129.36, 7.807042
38, 0.000001, 0.000000, 0.000000, 0.000000, 105.453125, 72660302.61, 67143129.36, 7.593105
39, 0.000001, 0.000000, 0.000000, 0.000000, 91.140625, 72503051.47, 67143129.36, 7.392685
40, 0.000000, 0.000000, 0.000000, 0.000000, 96.984375, 72354905.75, 67143129.36, 7.203073
41, 0.000001, 0.000000, 0.000000, 0.000000, 93.406250, 72214234.14, 67143129.36, 7.022306
42, 0.000001, 0.000000, 0.000000, 0.000000, 89.421875, 72080701.27, 67143129.36, 6.850061
43, 0.000002, 0.000001, 0.000000, 0.000001, 92.343750, 71953170.63, 67143129.36, 6.684961
44, 0.000001, 0.000001, 0.000000, 0.000000, 90.390625, 71832082.51, 67143129.36, 6.527659
45, 0.000002, 0.000001, 0.000000, 0.000001, 87.593750, 71717103.12, 67143129.36, 6.377800
46, 0.000000, 0.000001, 0.000000, 0.000000, 98.765625, 71608506.66, 67143129.36, 6.235820
47, 0.000000, 0.000000, 0.000000, 0.000000, 89.484375, 71504884.18, 67143129.36, 6.099940
48, 0.000001, 0.000000, 0.000000, 0.000000, 117.125000, 71405810.01, 67143129.36, 5.969655
49, 0.000000, 0.000001, 0.000000, 0.000000, 92.671875, 71311589.82, 67143129.36, 5.845418
50, 0.000001, 0.000001, 0.000000, 0.000001, 88.859375, 71221805.36, 67143129.36, 5.726724
51, 0.000003, 0.000001, 0.000000, 0.000001, 103.453125, 71135758.93, 67143129.36, 5.612690
52, 0.000001, 0.000001, 0.000000, 0.000000, 94.968750, 71053067.32, 67143129.36, 5.502842
53, 0.000001, 0.000001, 0.000000, 0.000000, 89.203125, 70973572.50, 67143129.36, 5.396999
54, 0.000001, 0.000001, 0.000000, 0.000000, 95.921875, 70897718.74, 67143129.36, 5.295783
55, 0.000003, 0.000001, 0.000001, 0.000001, 91.453125, 70825399.95, 67143129.36, 5.199082

==> 57.csv <==
iter, theta, binary_x, vW, pO, time, objective, lb, gap_SDP
1, 0.000000, 0.000000, 0.000000, 0.000000, 45.687500, 1355709.59, 935365.05, 31.005500
2, 0.000000, 0.000000, 0.000000, 0.000000, 56.531250, 1051978.50, 935365.05, 11.085155
3, 0.000000, 0.000000, 0.000000, 0.000000, 38.640625, 978638.89, 935365.05, 4.421839
4, 0.000000, 0.000000, 0.000000, 0.000000, 39.203125, 954131.47, 935365.05, 1.966858
5, 0.000000, 0.000000, 0.000000, 0.000000, 39.343750, 942546.00, 935365.05, 0.761867
6, 0.000000, 0.000000, 0.000000, 0.000000, 38.203125, 938045.66, 935365.05, 0.285765
7, 0.000000, 0.000000, 0.000000, 0.000000, 38.218750, 936598.76, 935365.05, 0.131722
8, 0.000000, 0.000000, 0.000000, 0.000000, 39.265625, 935930.22, 935365.05, 0.060386
9, 0.000000, 0.000000, 0.000000, 0.000000, 37.250000, 935465.06, 935365.05, 0.010690
10, 0.000000, 0.000000, 0.000000, 0.000000, 45.468750, 935255.46, 935365.05, 0.00
11, 0.000000, 0.000000, 0.000000, 0.000000, 37.156250, 935253.47, 935365.05, 0.00
12, 0.000000, 0.000000, 0.000000, 0.000000, 37.265625, 935253.03, 935365.05, 0.00
13, 0.000000, 0.000000, 0.000000, 0.000000, 41.437500, 935252.86, 935365.05, 0.00
14, 0.000000, 0.000000, 0.000000, 0.000000, 36.250000, 935252.78, 935365.05, 0.00
15, 0.000000, 0.000000, 0.000000, 0.000000, 37.781250, 935252.73, 935365.05, 0.00
16, 0.000000, 0.000000, 0.000000, 0.000000, 36.453125, 935252.69, 935365.05, 0.00
17, 0.000000, 0.000000, 0.000000, 0.000000, 35.140625, 935252.67, 935365.05, 0.00
18, 0.000000, 0.000000, 0.000000, 0.000000, 37.437500, 935252.65, 935365.05, 0.00
19, 0.000000, 0.000000, 0.000000, 0.000000, 37.015625, 935252.63, 935365.05, 0.00
20, 0.000000, 0.000000, 0.000000, 0.000000, 36.468750, 935252.62, 935365.05, 0.00
21, 0.000000, 0.000000, 0.000000, 0.000000, 37.015625, 935252.61, 935365.05, 0.00
22, 0.000000, 0.000000, 0.000000, 0.000000, 35.890625, 935252.60, 935365.05, 0.00
23, 0.000000, 0.000000, 0.000000, 0.000000, 38.515625, 935252.60, 935365.05, 0.00
24, 0.000000, 0.000000, 0.000000, 0.000000, 39.156250, 935252.59, 935365.05, 0.00
25, 0.000000, 0.000000, 0.000000, 0.000000, 37.625000, 935252.59, 935365.05, 0.00
26, 0.000000, 0.000000, 0.000000, 0.000000, 36.312500, 935252.59, 935365.05, 0.00
27, 0.000000, 0.000000, 0.000000, 0.000000, 39.203125, 935252.59, 935365.05, 0.00
28, 0.000000, 0.000000, 0.000000, 0.000000, 40.406250, 935252.58, 935365.05, 0.00
29, 0.000000, 0.000000, 0.000000, 0.000000, 36.093750, 935252.58, 935365.05, 0.00
30, 0.000000, 0.000000, 0.000000, 0.000000, 40.968750, 935252.58, 935365.05, 0.00
31, 0.000000, 0.000000, 0.000000, 0.000000, 39.015625, 935252.58, 935365.05, 0.00
32, 0.000000, 0.000000, 0.000000, 0.000000, 34.109375, 935252.58, 935365.05, 0.00
33, 0.000000, 0.000000, 0.000000, 0.000000, 36.718750, 935252.58, 935365.05, 0.00
34, 0.000000, 0.000000, 0.000000, 0.000000, 38.265625, 935252.58, 935365.05, 0.00
35, 0.000000, 0.000000, 0.000000, 0.000000, 36.046875, 935252.58, 935365.05, 0.00
36, 0.000000, 0.000000, 0.000000, 0.000000, 35.953125, 935252.58, 935365.05, 0.00
37, 0.000000, 0.000000, 0.000000, 0.000000, 37.015625, 935252.58, 935365.05, 0.00
38, 0.000000, 0.000000, 0.000000, 0.000000, 39.859375, 935252.58, 935365.05, 0.00
39, 0.000000, 0.000000, 0.000000, 0.000000, 36.265625, 935252.58, 935365.05, 0.00
40, 0.000000, 0.000000, 0.000000, 0.000000, 36.625000, 935252.58, 935365.05, 0.00
41, 0.000000, 0.000000, 0.000000, 0.000000, 38.812500, 935252.58, 935365.05, 0.00
42, 0.000000, 0.000000, 0.000000, 0.000000, 37.562500, 935252.58, 935365.05, 0.00
43, 0.000000, 0.000000, 0.000000, 0.000000, 37.718750, 935252.58, 935365.05, 0.00
44, 0.000000, 0.000000, 0.000000, 0.000000, 34.359375, 935252.58, 935365.05, 0.00
45, 0.000000, 0.000000, 0.000000, 0.000000, 37.750000, 935252.58, 935365.05, 0.00
46, 0.000000, 0.000000, 0.000000, 0.000000, 38.421875, 935252.58, 935365.05, 0.00
47, 0.000000, 0.000000, 0.000000, 0.000000, 38.781250, 935252.58, 935365.05, 0.00
48, 0.000000, 0.000000, 0.000000, 0.000000, 35.703125, 935252.57, 935365.05, 0.00
49, 0.000000, 0.000000, 0.000000, 0.000000, 34.937500, 935252.57, 935365.05, 0.00
50, 0.000000, 0.000000, 0.000000, 0.000000, 37.906250, 935252.57, 935365.05, 0.00
51, 0.000000, 0.000000, 0.000000, 0.000000, 37.093750, 935252.57, 935365.05, 0.00
52, 0.000000, 0.000000, 0.000000, 0.000000, 38.484375, 935252.57, 935365.05, 0.00
53, 0.000000, 0.000000, 0.000000, 0.000000, 37.281250, 935252.57, 935365.05, 0.00
54, 0.000000, 0.000000, 0.000000, 0.000000, 35.281250, 935252.57, 935365.05, 0.00
55, 0.000000, 0.000000, 0.000000, 0.000000, 33.625000, 935252.57, 935365.05, 0.00
